Confounding analysis of s-level designs with multi-block variables

In practical experiments, block variables often arise from multiple sources of heterogeneity. To address the confounding problem, this paper proposes a blocked aliased component-number pattern (B$^2$-ACNP) to analyze the confounding properties of s-level designs with multi-block variables. We calculate the values of (B$^2$-ACNP) via a blocked wordlength distribution matrix. The classification patterns of existing criteria can be expressed as functions of specific elements within the B$^2$-ACNP, thereby stablishing connections within a unified framework. Further, we provide confounding algorithms and visualization methods of the B$^2$-ACNP. Finally, case analysis clarifies the significant role of the B$^2$-ACNP. The Python code is available in the Appendix.

==> reference.txt <==
@article{bisgaard_note_1994,
	title = {A {Note} on the {Definition} of {Resolution} for {Blocked} $2^{ k–p}$ {Designs}},
	volume = {36},
	doi = {10.1080/00401706.1994.10485808},
	number = {3},
	journal = {Technometrics},
	author = {Bisgaard, Ssren },
	month = aug,
	year = {1994},
	pages = {308--311},
}
@article{sitter_fractional_1997,
	title = {Fractional resolution and minimum aberration in blocked $2^{ n−k} $designs},
	volume = {39},
	doi = {10.2307/1271502},
	number = {4},
	journal = {Technometrics},
	author = {Sitter, Randy R.  and Chen, Jiahua  and Feder, Moshe },
	month = nov,
	year = {1997},
	pages = {382--390},
}
